Construct Informative Triplet with Two-stage Hard-sample Generation

In this paper, we propose a robust sample generation scheme to construct informative triplets. The proposed hard sample generation is a two-stage synthesis framework that produces hard samples through effective positive and negative sample generators in two stages, respectively. The first stage stretches the anchor-positive pairs with piecewise linear manipulation and enhances the quality of generated samples by skillfully designing a conditional generative adversarial network to lower the risk of mode collapse. The second stage utilizes an adaptive reverse metric constraint to generate the final hard samples. Extensive experiments on several benchmark datasets verify that our method achieves superior performance than the existing hard-sample generation algorithms. Besides, we also find that our proposed hard sample generation method combining the existing triplet mining strategies can further boost the deep metric learning performance.

==> ref-address.txt <==
https://digestpath2019.grand-challenge.org/
http://www.digestpath-challenge.org/#/


https://www.journals.elsevier.com/neurocomputing/call-for-papers/deep-learning-for-medical-image-computing

"Multi-level colonoscopy malignant tissue detection with domain adaptive segmentation"

problem:  1.domain adaptive; 2. time complexity (preprocessing, multi-level; drop negative WSIs); 3. high-quality segmentation （detail？）

%last layer introduce information loss -> direct con. cause (number different) -> crop. -> mirror (1. adaptor   2. keep all the information)


1. architecture: multi-level addresses the time load.
   average time constrain (thus choose the multi-level architecture.)    （分级主要是为了提升准确率）

2. DA, (based on color) addresses the domain adaptive

3. Segmentation，U-NET（improved）

focus on domain adaption.


picture list:
time consuming; (different time consuming with different WSIs?)
architecture; whole arh. (1) + sliding manner (1)
segmentation: adaptive domain demo here (1 whole picture);  improved U-net here  (1 model and several detail pictures)

Submission rules: （time-constrain）

about preprocessing
%先计算每个patch三个通道的标准差，如果都小于20就认为是背景图。剩下patch送到分类器

Our evaluation server is equipped with an Intel(R) Xeon(R) Silver 4114 CPU @ 2.20GHz, 250GB memory and 8-NVIDIA GTX 1080Ti GPUs.
The algorithm is allowed to execute on the CPU and on a single GPU. It should occupy no more than 10GB GPU memory and no more than 16GB memory.
For each test image, the algorithm can execute for at most 120 （initially 60s） seconds (average time) to generate the output. Otherwise, an error will be returned.    
Test images in second task contains big images whose longest edge exceeds 10000 , but less than 20000. Sliding window inference is recommended.
CUDA 10 not available. Tesla not available.

For each task, each team can have one or multiple members. Each participant can only be affiliated with one team. If a participant appears in multiple teams, all his/her submissions will be revoked.
A participant can join different teams for the different tasks.
For each task, the submission interval must be no less than one hour.
For each team and each task, only its LAST THREE submissions before the deadline will be evaluated for final ranking. The one with the highest ranking among the three submissions will be used as the final rank.
Challenge time is UTC-8 Beijing time.


